Distributed Intelligent Illumination Control in the Context of Probabilistic Graphical Models

Lighting systems based on light-emitting diodes (LEDs) possess many benefits over their incandescent counterparts including longer lifespans, lower energy costs, better quality of light and no toxic elements, all without sacrificing consumer satisfaction. Their lifespan is not affected by switching frequency allowing for better illumination control and system efficiency. In this paper, we present a fully distributed energy-saving illumination dimming control strategy for the system of a lighting network which consists of a group of LEDs and user-associated devices. In order to solve the optimization problem, we are using a distributed approach that utilizes factor graphs and the belief propagation algorithm. Using probabilistic graphical models to represent and solve the system model provides for a natural description of the problem structure, where user devices and LED controllers exchange data via line-of-sight communication.

==> figure/plot1/feasible_elimination.txt <==
	x		y
   8.6943804e-01   0.0000000e+00
   8.6943804e-01   3.3333333e-03
   9.1994267e-01   6.6666667e-03
   9.3281722e-01   1.0000000e-02
   9.3669812e-01   1.3333333e-02
   9.3688947e-01   1.6666667e-02
   9.4005415e-01   2.0000000e-02
   9.4086745e-01   2.3333333e-02
   9.4110756e-01   2.6666667e-02
   9.4215556e-01   3.0000000e-02
   9.4221290e-01   3.3333333e-02
   9.4241837e-01   3.6666667e-02
   9.4244526e-01   4.0000000e-02
   9.4267412e-01   4.3333333e-02
   9.4296921e-01   4.6666667e-02
   9.4336021e-01   5.0000000e-02
   9.4490669e-01   5.3333333e-02
   9.4510058e-01   5.6666667e-02
   9.4600437e-01   6.0000000e-02
   9.4614057e-01   6.3333333e-02
   9.4672816e-01   6.6666667e-02
   9.4759654e-01   7.0000000e-02
   9.4765309e-01   7.3333333e-02
   9.4765543e-01   7.6666667e-02
   9.4793259e-01   8.0000000e-02
   9.4833466e-01   8.3333333e-02
   9.4835097e-01   8.6666667e-02
   9.4853511e-01   9.0000000e-02
   9.4858384e-01   9.3333333e-02
   9.4864857e-01   9.6666667e-02
   9.4885142e-01   1.0000000e-01
   9.4896433e-01   1.0333333e-01
   9.4940439e-01   1.0666667e-01
   9.4944345e-01   1.1000000e-01
   9.5006707e-01   1.1333333e-01
   9.5043588e-01   1.1666667e-01
   9.5102119e-01   1.2000000e-01
   9.5107426e-01   1.2333333e-01
   9.5157517e-01   1.2666667e-01
   9.5164412e-01   1.3000000e-01
   9.5278407e-01   1.3333333e-01
   9.5293623e-01   1.3666667e-01
   9.5294013e-01   1.4000000e-01
   9.5352548e-01   1.4333333e-01
   9.5434605e-01   1.4666667e-01
   9.5435407e-01   1.5000000e-01
   9.5500181e-01   1.5333333e-01
   9.5513597e-01   1.5666667e-01
   9.5514375e-01   1.6000000e-01
   9.5515396e-01   1.6333333e-01
   9.5539120e-01   1.6666667e-01
   9.5603643e-01   1.7000000e-01
   9.5649267e-01   1.7333333e-01
   9.5684225e-01   1.7666667e-01
   9.5702252e-01   1.8000000e-01
   9.5725667e-01   1.8333333e-01
   9.5740035e-01   1.8666667e-01
   9.5755930e-01   1.9000000e-01
   9.5764508e-01   1.9333333e-01
   9.5801798e-01   1.9666667e-01
   9.5843204e-01   2.0000000e-01
   9.5880567e-01   2.0333333e-01
   9.5908328e-01   2.0666667e-01
   9.5919503e-01   2.1000000e-01
   9.5943984e-01   2.1333333e-01
   9.6021394e-01   2.1666667e-01
   9.6032315e-01   2.2000000e-01
   9.6046218e-01   2.2333333e-01
   9.6068387e-01   2.2666667e-01
   9.6076440e-01   2.3000000e-01
   9.6080766e-01   2.3333333e-01
   9.6105337e-01   2.3666667e-01
   9.6111773e-01   2.4000000e-01
   9.6116251e-01   2.4333333e-01
   9.6142051e-01   2.4666667e-01
   9.6148518e-01   2.5000000e-01
   9.6182471e-01   2.5333333e-01
   9.6198528e-01   2.5666667e-01
   9.6221147e-01   2.6000000e-01
   9.6239359e-01   2.6333333e-01
   9.6260574e-01   2.6666667e-01
   9.6305655e-01   2.7000000e-01
   9.6340270e-01   2.7333333e-01
   9.6344530e-01   2.7666667e-01
   9.6372746e-01   2.8000000e-01
   9.6383268e-01   2.8333333e-01
   9.6410662e-01   2.8666667e-01
   9.6436320e-01   2.9000000e-01
   9.6441971e-01   2.9333333e-01
   9.6464146e-01   2.9666667e-01
   9.6470493e-01   3.0000000e-01
   9.6478422e-01   3.0333333e-01
   9.6480259e-01   3.0666667e-01
   9.6514228e-01   3.1000000e-01
   9.6520180e-01   3.1333333e-01
   9.6525964e-01   3.1666667e-01
   9.6545912e-01   3.2000000e-01
   9.6560926e-01   3.2333333e-01
   9.6585092e-01   3.2666667e-01
   9.6586222e-01   3.3000000e-01
   9.6587127e-01   3.3333333e-01
   9.6593069e-01   3.3666667e-01
   9.6632910e-01   3.4000000e-01
   9.6645292e-01   3.4333333e-01
   9.6652780e-01   3.4666667e-01
   9.6654421e-01   3.5000000e-01
   9.6688132e-01   3.5333333e-01
   9.6689600e-01   3.5666667e-01
   9.6715873e-01   3.6000000e-01
   9.6724568e-01   3.6333333e-01
   9.6729314e-01   3.6666667e-01
   9.6736520e-01   3.7000000e-01
   9.6783037e-01   3.7333333e-01
   9.6785338e-01   3.7666667e-01
   9.6830485e-01   3.8000000e-01
   9.6840629e-01   3.8333333e-01
   9.6895857e-01   3.8666667e-01
   9.6896255e-01   3.9000000e-01
   9.6899676e-01   3.9333333e-01
   9.6919326e-01   3.9666667e-01
   9.6925085e-01   4.0000000e-01
   9.6931773e-01   4.0333333e-01
   9.6949746e-01   4.0666667e-01
   9.6965439e-01   4.1000000e-01
   9.6969052e-01   4.1333333e-01
   9.6971739e-01   4.1666667e-01
   9.6974004e-01   4.2000000e-01
   9.6978377e-01   4.2333333e-01
   9.7001890e-01   4.2666667e-01
   9.7003826e-01   4.3000000e-01
   9.7004257e-01   4.3333333e-01
   9.7009921e-01   4.3666667e-01
   9.7012290e-01   4.4000000e-01
   9.7029041e-01   4.4333333e-01
   9.7057079e-01   4.4666667e-01
   9.7071279e-01   4.5000000e-01
   9.7071715e-01   4.5333333e-01
   9.7072039e-01   4.5666667e-01
   9.7098444e-01   4.6000000e-01
   9.7098790e-01   4.6333333e-01
   9.7103993e-01   4.6666667e-01
   9.7105424e-01   4.7000000e-01
   9.7114777e-01   4.7333333e-01
   9.7130917e-01   4.7666667e-01
   9.7135039e-01   4.8000000e-01
   9.7140037e-01   4.8333333e-01
   9.7170139e-01   4.8666667e-01
   9.7194964e-01   4.9000000e-01
   9.7196784e-01   4.9333333e-01
   9.7201174e-01   4.9666667e-01
   9.7213441e-01   5.0000000e-01
   9.7214015e-01   5.0333333e-01
   9.7222408e-01   5.0666667e-01
   9.7233248e-01   5.1000000e-01
   9.7233612e-01   5.1333333e-01
   9.7246923e-01   5.1666667e-01
   9.7255397e-01   5.2000000e-01
   9.7255820e-01   5.2333333e-01
   9.7266582e-01   5.2666667e-01
   9.7270155e-01   5.3000000e-01
   9.7281935e-01   5.3333333e-01
   9.7284186e-01   5.3666667e-01
   9.7287378e-01   5.4000000e-01
   9.7322433e-01   5.4333333e-01
   9.7324782e-01   5.4666667e-01
   9.7331867e-01   5.5000000e-01
   9.7334112e-01   5.5333333e-01
   9.7359933e-01   5.5666667e-01
   9.7371533e-01   5.6000000e-01
   9.7386901e-01   5.6333333e-01
   9.7404132e-01   5.6666667e-01
   9.7415107e-01   5.7000000e-01
   9.7418661e-01   5.7333333e-01
   9.7439338e-01   5.7666667e-01
   9.7474123e-01   5.8000000e-01
   9.7476031e-01   5.8333333e-01
   9.7500031e-01   5.8666667e-01
   9.7514822e-01   5.9000000e-01
   9.7521011e-01   5.9333333e-01
   9.7548676e-01   5.9666667e-01
   9.7554120e-01   6.0000000e-01
   9.7558004e-01   6.0333333e-01
   9.7590329e-01   6.0666667e-01
   9.7591279e-01   6.1000000e-01
   9.7594171e-01   6.1333333e-01
   9.7596477e-01   6.1666667e-01
   9.7602468e-01   6.2000000e-01
   9.7621324e-01   6.2333333e-01
   9.7622071e-01   6.2666667e-01
   9.7655391e-01   6.3000000e-01
   9.7664865e-01   6.3333333e-01
   9.7700457e-01   6.3666667e-01
   9.7718961e-01   6.4000000e-01
   9.7727397e-01   6.4333333e-01
   9.7730225e-01   6.4666667e-01
   9.7751522e-01   6.5000000e-01
   9.7751962e-01   6.5333333e-01
   9.7761543e-01   6.5666667e-01
   9.7789375e-01   6.6000000e-01
   9.7799287e-01   6.6333333e-01
   9.7806331e-01   6.6666667e-01
   9.7813138e-01   6.7000000e-01
   9.7821919e-01   6.7333333e-01
   9.7830983e-01   6.7666667e-01
   9.7841678e-01   6.8000000e-01
   9.7843578e-01   6.8333333e-01
   9.7852099e-01   6.8666667e-01
   9.7854016e-01   6.9000000e-01
   9.7854381e-01   6.9333333e-01
   9.7855017e-01   6.9666667e-01
   9.7883755e-01   7.0000000e-01
   9.7887832e-01   7.0333333e-01
   9.7909663e-01   7.0666667e-01
   9.7914099e-01   7.1000000e-01
   9.7934008e-01   7.1333333e-01
   9.7953845e-01   7.1666667e-01
   9.7956407e-01   7.2000000e-01
   9.7986408e-01   7.2333333e-01
   9.7988821e-01   7.2666667e-01
   9.7997086e-01   7.3000000e-01
   9.8000730e-01   7.3333333e-01
   9.8006928e-01   7.3666667e-01
   9.8006995e-01   7.4000000e-01
   9.8010468e-01   7.4333333e-01
   9.8016443e-01   7.4666667e-01
   9.8019989e-01   7.5000000e-01
   9.8045146e-01   7.5333333e-01
   9.8055075e-01   7.5666667e-01
   9.8064586e-01   7.6000000e-01
   9.8074002e-01   7.6333333e-01
   9.8079726e-01   7.6666667e-01
   9.8087998e-01   7.7000000e-01
   9.8122606e-01   7.7333333e-01
   9.8175316e-01   7.7666667e-01
   9.8177319e-01   7.8000000e-01
   9.8186414e-01   7.8333333e-01
   9.8192197e-01   7.8666667e-01
   9.8228293e-01   7.9000000e-01
   9.8229637e-01   7.9333333e-01
   9.8232984e-01   7.9666667e-01
   9.8240694e-01   8.0000000e-01
   9.8247007e-01   8.0333333e-01
   9.8249416e-01   8.0666667e-01
   9.8312687e-01   8.1000000e-01
   9.8367536e-01   8.1333333e-01
   9.8387306e-01   8.1666667e-01
   9.8387704e-01   8.2000000e-01
   9.8388050e-01   8.2333333e-01
   9.8390798e-01   8.2666667e-01
   9.8403271e-01   8.3000000e-01
   9.8418452e-01   8.3333333e-01
   9.8426983e-01   8.3666667e-01
   9.8430770e-01   8.4000000e-01
   9.8432914e-01   8.4333333e-01
   9.8438544e-01   8.4666667e-01
   9.8455720e-01   8.5000000e-01
   9.8495483e-01   8.5333333e-01
   9.8505216e-01   8.5666667e-01
   9.8507923e-01   8.6000000e-01
   9.8520075e-01   8.6333333e-01
   9.8520603e-01   8.6666667e-01
   9.8532483e-01   8.7000000e-01
   9.8532777e-01   8.7333333e-01
   9.8569103e-01   8.7666667e-01
   9.8595041e-01   8.8000000e-01
   9.8653962e-01   8.8333333e-01
   9.8654042e-01   8.8666667e-01
   9.8678280e-01   8.9000000e-01
   9.8690101e-01   8.9333333e-01
   9.8707721e-01   8.9666667e-01
   9.8757680e-01   9.0000000e-01
   9.8801397e-01   9.0333333e-01
   9.8808525e-01   9.0666667e-01
   9.8818225e-01   9.1000000e-01
   9.8828925e-01   9.1333333e-01
   9.9012831e-01   9.1666667e-01
   9.9061352e-01   9.2000000e-01
   9.9091624e-01   9.2333333e-01
   9.9116402e-01   9.2666667e-01
   9.9149079e-01   9.3000000e-01
   9.9161152e-01   9.3333333e-01
   9.9165992e-01   9.3666667e-01
   9.9182831e-01   9.4000000e-01
   9.9204441e-01   9.4333333e-01
   9.9218836e-01   9.4666667e-01
   9.9242159e-01   9.5000000e-01
   9.9251089e-01   9.5333333e-01
   9.9263709e-01   9.5666667e-01
   9.9396240e-01   9.6000000e-01
   9.9415955e-01   9.6333333e-01
   9.9472882e-01   9.6666667e-01
   9.9505456e-01   9.7000000e-01
   9.9786822e-01   9.7333333e-01
   1.0059514e+00   9.7666667e-01
   1.0167446e+00   9.8000000e-01
   1.0242054e+00   9.8333333e-01
   1.0379148e+00   9.8666667e-01
   2		   1.0000000e+00


==> figure/plot1/feasible_generic.txt <==
	x		y
   9.8453632e-01   0.0000000e+00
   9.8453632e-01   5.2910053e-03
   9.9722087e-01   1.0582011e-02
   9.9959503e-01   1.5873016e-02
   1.0046971e+00   2.1164021e-02
   1.0105845e+00   2.6455026e-02
   1.0195115e+00   3.1746032e-02
   1.0205804e+00   3.7037037e-02
   1.0209474e+00   4.2328042e-02
   1.0268741e+00   4.7619048e-02
   1.0270430e+00   5.2910053e-02
   1.0317464e+00   5.8201058e-02
   1.0399375e+00   6.3492063e-02
   1.0427472e+00   6.8783069e-02
   1.0469455e+00   7.4074074e-02
   1.0479172e+00   7.9365079e-02
   1.0484080e+00   8.4656085e-02
   1.0484644e+00   8.9947090e-02
   1.0488901e+00   9.5238095e-02
   1.0499804e+00   1.0052910e-01
   1.0501092e+00   1.0582011e-01
   1.0501679e+00   1.1111111e-01
   1.0505326e+00   1.1640212e-01
   1.0528549e+00   1.2169312e-01
   1.0533461e+00   1.2698413e-01
   1.0534968e+00   1.3227513e-01
   1.0544158e+00   1.3756614e-01
   1.0550076e+00   1.4285714e-01
   1.0550712e+00   1.4814815e-01
   1.0551118e+00   1.5343915e-01
   1.0553999e+00   1.5873016e-01
   1.0557818e+00   1.6402116e-01
   1.0571792e+00   1.6931217e-01
   1.0578374e+00   1.7460317e-01
   1.0580190e+00   1.7989418e-01
   1.0588864e+00   1.8518519e-01
   1.0607860e+00   1.9047619e-01
   1.0614584e+00   1.9576720e-01
   1.0637283e+00   2.0105820e-01
   1.0640862e+00   2.0634921e-01
   1.0651092e+00   2.1164021e-01
   1.0657297e+00   2.1693122e-01
   1.0662374e+00   2.2222222e-01
   1.0671683e+00   2.2751323e-01
   1.0680566e+00   2.3280423e-01
   1.0686545e+00   2.3809524e-01
   1.0700228e+00   2.4338624e-01
   1.0704463e+00   2.4867725e-01
   1.0731144e+00   2.5396825e-01
   1.0732436e+00   2.5925926e-01
   1.0736471e+00   2.6455026e-01
   1.0743291e+00   2.6984127e-01
   1.0745565e+00   2.7513228e-01
   1.0749927e+00   2.8042328e-01
   1.0752691e+00   2.8571429e-01
   1.0754662e+00   2.9100529e-01
   1.0768273e+00   2.9629630e-01
   1.0774815e+00   3.0158730e-01
   1.0777467e+00   3.0687831e-01
   1.0778439e+00   3.1216931e-01
   1.0783143e+00   3.1746032e-01
   1.0788369e+00   3.2275132e-01
   1.0788734e+00   3.2804233e-01
   1.0816596e+00   3.3333333e-01
   1.0855466e+00   3.3862434e-01
   1.0858423e+00   3.4391534e-01
   1.0858648e+00   3.4920635e-01
   1.0865164e+00   3.5449735e-01
   1.0885883e+00   3.5978836e-01
   1.0890383e+00   3.6507937e-01
   1.0901978e+00   3.7037037e-01
   1.0907946e+00   3.7566138e-01
   1.0911738e+00   3.8095238e-01
   1.0913461e+00   3.8624339e-01
   1.0926577e+00   3.9153439e-01
   1.0970202e+00   3.9682540e-01
   1.0973007e+00   4.0211640e-01
   1.0975723e+00   4.0740741e-01
   1.0978486e+00   4.1269841e-01
   1.0983652e+00   4.1798942e-01
   1.0991126e+00   4.2328042e-01
   1.1043023e+00   4.2857143e-01
   1.1045663e+00   4.3386243e-01
   1.1052065e+00   4.3915344e-01
   1.1065105e+00   4.4444444e-01
   1.1065700e+00   4.4973545e-01
   1.1071495e+00   4.5502646e-01
   1.1088681e+00   4.6031746e-01
   1.1102234e+00   4.6560847e-01
   1.1103982e+00   4.7089947e-01
   1.1105601e+00   4.7619048e-01
   1.1119441e+00   4.8148148e-01
   1.1155979e+00   4.8677249e-01
   1.1182668e+00   4.9206349e-01
   1.1194709e+00   4.9735450e-01
   1.1195970e+00   5.0264550e-01
   1.1197170e+00   5.0793651e-01
   1.1205847e+00   5.1322751e-01
   1.1226264e+00   5.1851852e-01
   1.1227587e+00   5.2380952e-01
   1.1269231e+00   5.2910053e-01
   1.1272925e+00   5.3439153e-01
   1.1287563e+00   5.3968254e-01
   1.1288031e+00   5.4497354e-01
   1.1305000e+00   5.5026455e-01
   1.1306636e+00   5.5555556e-01
   1.1310520e+00   5.6084656e-01
   1.1340971e+00   5.6613757e-01
   1.1352341e+00   5.7142857e-01
   1.1392534e+00   5.7671958e-01
   1.1402733e+00   5.8201058e-01
   1.1403457e+00   5.8730159e-01
   1.1424631e+00   5.9259259e-01
   1.1469841e+00   5.9788360e-01
   1.1488422e+00   6.0317460e-01
   1.1522432e+00   6.0846561e-01
   1.1559804e+00   6.1375661e-01
   1.1572503e+00   6.1904762e-01
   1.1682121e+00   6.2433862e-01
   1.1727156e+00   6.2962963e-01
   1.1730202e+00   6.3492063e-01
   1.1734994e+00   6.4021164e-01
   1.1784947e+00   6.4550265e-01
   1.1825873e+00   6.5079365e-01
   1.1865436e+00   6.5608466e-01
   1.1879342e+00   6.6137566e-01
   1.1899720e+00   6.6666667e-01
   1.1917250e+00   6.7195767e-01
   1.1919997e+00   6.7724868e-01
   1.1936290e+00   6.8253968e-01
   1.2016080e+00   6.8783069e-01
   1.2023205e+00   6.9312169e-01
   1.2033399e+00   6.9841270e-01
   1.2061676e+00   7.0370370e-01
   1.2093345e+00   7.0899471e-01
   1.2104500e+00   7.1428571e-01
   1.2176363e+00   7.1957672e-01
   1.2206220e+00   7.2486772e-01
   1.2271325e+00   7.3015873e-01
   1.2333972e+00   7.3544974e-01
   1.2347311e+00   7.4074074e-01
   1.2423372e+00   7.4603175e-01
   1.2436747e+00   7.5132275e-01
   1.2479012e+00   7.5661376e-01
   1.2523734e+00   7.6190476e-01
   1.2589505e+00   7.6719577e-01
   1.2658997e+00   7.7248677e-01
   1.2685531e+00   7.7777778e-01
   1.2702425e+00   7.8306878e-01
   1.2788779e+00   7.8835979e-01
   1.2826835e+00   7.9365079e-01
   1.2839293e+00   7.9894180e-01
   1.2866894e+00   8.0423280e-01
   1.2888551e+00   8.0952381e-01
   1.2894738e+00   8.1481481e-01
   1.2983078e+00   8.2010582e-01
   1.2984711e+00   8.2539683e-01
   1.2985648e+00   8.3068783e-01
   1.3005043e+00   8.3597884e-01
   1.3008199e+00   8.4126984e-01
   1.3016391e+00   8.4656085e-01
   1.3046478e+00   8.5185185e-01
   1.3213321e+00   8.5714286e-01
   1.3222524e+00   8.6243386e-01
   1.3296593e+00   8.6772487e-01
   1.3336364e+00   8.7301587e-01
   1.3395975e+00   8.7830688e-01
   1.3404706e+00   8.8359788e-01
   1.3450460e+00   8.8888889e-01
   1.3512573e+00   8.9417989e-01
   1.3628923e+00   8.9947090e-01
   1.3781656e+00   9.0476190e-01
   1.3789048e+00   9.1005291e-01
   1.3816228e+00   9.1534392e-01
   1.3949616e+00   9.2063492e-01
   1.3968750e+00   9.2592593e-01
   1.3985505e+00   9.3121693e-01
   1.4013771e+00   9.3650794e-01
   1.4068512e+00   9.4179894e-01
   1.4260393e+00   9.4708995e-01
   1.4336260e+00   9.5238095e-01
   1.4545155e+00   9.5767196e-01
   1.4556696e+00   9.6296296e-01
   1.4650781e+00   9.6825397e-01
   1.4868534e+00   9.7354497e-01
   1.5013197e+00   9.7883598e-01
   1.5309692e+00   9.8412698e-01
   1.5422826e+00   9.8941799e-01
   2		   9.9470899e-01
   3               1.0000000e+00


==> figure/plot1/infeasible_generic.txt <==
	x		y
   8.4801729e-01   0.0000000e+00
   8.4801729e-01   8.4745763e-03
   8.5606110e-01   1.6949153e-02
   1.0270224e+00   2.5423729e-02
   1.0272884e+00   3.3898305e-02
   1.0284139e+00   4.2372881e-02
   1.0289757e+00   5.0847458e-02
   1.0350981e+00   5.9322034e-02
   1.0478237e+00   6.7796610e-02
   1.0480793e+00   7.6271186e-02
   1.0482030e+00   8.4745763e-02
   1.0483651e+00   9.3220339e-02
   1.0484729e+00   1.0169492e-01
   1.0485172e+00   1.1016949e-01
   1.0486087e+00   1.1864407e-01
   1.0495489e+00   1.2711864e-01
   1.0496345e+00   1.3559322e-01
   1.0496843e+00   1.4406780e-01
   1.0498246e+00   1.5254237e-01
   1.0503586e+00   1.6101695e-01
   1.0508938e+00   1.6949153e-01
   1.0553029e+00   1.7796610e-01
   1.0554514e+00   1.8644068e-01
   1.0558085e+00   1.9491525e-01
   1.0559655e+00   2.0338983e-01
   1.0589324e+00   2.1186441e-01
   1.0591876e+00   2.2033898e-01
   1.0595409e+00   2.2881356e-01
   1.0601854e+00   2.3728814e-01
   1.0627210e+00   2.4576271e-01
   1.0629836e+00   2.5423729e-01
   1.0633461e+00   2.6271186e-01
   1.0648520e+00   2.7118644e-01
   1.0650408e+00   2.7966102e-01
   1.0683617e+00   2.8813559e-01
   1.0687752e+00   2.9661017e-01
   1.0694238e+00   3.0508475e-01
   1.0739764e+00   3.1355932e-01
   1.0754704e+00   3.2203390e-01
   1.0801948e+00   3.3050847e-01
   1.0811108e+00   3.3898305e-01
   1.0818053e+00   3.4745763e-01
   1.0823802e+00   3.5593220e-01
   1.0870237e+00   3.6440678e-01
   1.0910302e+00   3.7288136e-01
   1.0923384e+00   3.8135593e-01
   1.0957219e+00   3.8983051e-01
   1.0967684e+00   3.9830508e-01
   1.0990408e+00   4.0677966e-01
   1.1010080e+00   4.1525424e-01
   1.1056729e+00   4.2372881e-01
   1.1057734e+00   4.3220339e-01
   1.1071288e+00   4.4067797e-01
   1.1080148e+00   4.4915254e-01
   1.1094244e+00   4.5762712e-01
   1.1094450e+00   4.6610169e-01
   1.1104716e+00   4.7457627e-01
   1.1232537e+00   4.8305085e-01
   1.1263699e+00   4.9152542e-01
   1.1277090e+00   5.0000000e-01
   1.1281758e+00   5.0847458e-01
   1.1298685e+00   5.1694915e-01
   1.1344240e+00   5.2542373e-01
   1.1383421e+00   5.3389831e-01
   1.1441845e+00   5.4237288e-01
   1.1442970e+00   5.5084746e-01
   1.1447027e+00   5.5932203e-01
   1.1459047e+00   5.6779661e-01
   1.1510822e+00   5.7627119e-01
   1.1555779e+00   5.8474576e-01
   1.1584527e+00   5.9322034e-01
   1.1592383e+00   6.0169492e-01
   1.1660021e+00   6.1016949e-01
   1.1705934e+00   6.1864407e-01
   1.1744790e+00   6.2711864e-01
   1.1747228e+00   6.3559322e-01
   1.1747740e+00   6.4406780e-01
   1.1817397e+00   6.5254237e-01
   1.1819880e+00   6.6101695e-01
   1.1855023e+00   6.6949153e-01
   1.1883616e+00   6.7796610e-01
   1.1932474e+00   6.8644068e-01
   1.1943738e+00   6.9491525e-01
   1.2004608e+00   7.0338983e-01
   1.2068717e+00   7.1186441e-01
   1.2167382e+00   7.2033898e-01
   1.2170968e+00   7.2881356e-01
   1.2215609e+00   7.3728814e-01
   1.2293316e+00   7.4576271e-01
   1.2325648e+00   7.5423729e-01
   1.2376214e+00   7.6271186e-01
   1.2377917e+00   7.7118644e-01
   1.2481877e+00   7.7966102e-01
   1.2514323e+00   7.8813559e-01
   1.2566446e+00   7.9661017e-01
   1.2575496e+00   8.0508475e-01
   1.2639363e+00   8.1355932e-01
   1.2732136e+00   8.2203390e-01
   1.2794828e+00   8.3050847e-01
   1.2864364e+00   8.3898305e-01
   1.3000158e+00   8.4745763e-01
   1.3192599e+00   8.5593220e-01
   1.3348230e+00   8.6440678e-01
   1.3589185e+00   8.7288136e-01
   1.3857555e+00   8.8135593e-01
   1.3865655e+00   8.8983051e-01
   1.3877815e+00   8.9830508e-01
   1.4064814e+00   9.0677966e-01
   1.4151594e+00   9.1525424e-01
   1.4603271e+00   9.2372881e-01
   1.5140229e+00   9.3220339e-01
   1.5168557e+00   9.4067797e-01
   1.5242206e+00   9.4915254e-01
   1.5248810e+00   9.5762712e-01
   1.5273091e+00   9.6610169e-01
   1.5444516e+00   9.7457627e-01
   1.6295268e+00   9.8305085e-01
   2   9.9152542e-01
   3   1.0000000e+00


==> figure/plot2/m_50_box.txt <==
1	18	211	348	509.500000000000	953
2	12	207	359	527	1007
3	10	208	360	527.500000000000	1006
4	6	197	356.500000000000	577	1141
5	8	190	341	579	1161
6	12	179	323	630	1306

==> figure/plot2/m_50_outliers.txt <==
1	958
1	959
1	960
1	961
1	961
1	962
1	963
1	964
1	965
1	966
1	968
1	969
1	972
1	973
1	973
1	974
1	974
1	975
1	978
1	979
1	981
1	982
1	985
1	987
1	993
1	996
1	999
1	1002
1	1003
1	1007
1	1007
1	1007
1	1011
1	1020
1	1020
1	1024
1	1024
1	1027
1	1028
1	1028
1	1031
1	1034
1	1036
1	1038
1	1042
1	1047
1	1048
1	1052
1	1053
1	1053
1	1054
1	1063
1	1064
1	1067
1	1068
1	1069
1	1071
1	1072
1	1075
1	1079
1	1083
1	1084
1	1085
1	1085
1	1087
1	1102
1	1104
1	1108
1	1110
1	1113
1	1116
1	1117
1	1119
1	1121
1	1121
1	1130
1	1130
1	1134
1	1140
1	1143
1	1150
1	1154
1	1156
1	1157
1	1163
1	1169
1	1172
1	1174
1	1186
1	1193
1	1199
1	1214
1	1218
1	1219
1	1222
1	1225
1	1227
1	1229
1	1237
1	1237
1	1239
1	1240
1	1243
1	1247
1	1251
1	1253
1	1260
1	1273
1	1283
1	1284
1	1311
1	1316
1	1318
1	1319
1	1328
1	1328
1	1330
1	1334
1	1337
1	1338
1	1351
1	1352
1	1364
1	1370
1	1378
1	1380
1	1403
1	1409
1	1410
1	1413
1	1416
1	1441
1	1441
1	1463
1	1465
1	1512
1	1517
1	1526
1	1534
1	1538
1	1551
1	1553
1	1639
1	1664
1	1697
1	1736
1	1737
1	1798
1	1807
1	1864
1	1865
1	1871
1	1888
1	1980
1	2000
1	2000
1	2000
1	2000
1	2000
1	2000
2	1008
2	1008
2	1009
2	1012
2	1014
2	1015
2	1015
2	1019
2	1023
2	1025
2	1026
2	1027
2	1029
2	1030
2	1035
2	1036
2	1039
2	1039
2	1039
2	1041
2	1043
2	1051
2	1053
2	1055
2	1058
2	1058
2	1058
2	1059
2	1062
2	1063
2	1065
2	1067
2	1069
2	1069
2	1075
2	1080
2	1082
2	1089
2	1094
2	1095
2	1100
2	1101
2	1102
2	1109
2	1109
2	1112
2	1116
2	1118
2	1121
2	1123
2	1128
2	1129
2	1129
2	1135
2	1137
2	1140
2	1140
2	1142
2	1144
2	1146
2	1155
2	1158
2	1158
2	1159
2	1169
2	1174
2	1175
2	1176
2	1178
2	1180
2	1193
2	1199
2	1201
2	1204
2	1208
2	1209
2	1210
2	1212
2	1213
2	1219
2	1223
2	1223
2	1238
2	1244
2	1246
2	1249
2	1251
2	1255
2	1261
2	1264
2	1270
2	1281
2	1285
2	1286
2	1288
2	1288
2	1304
2	1312
2	1354
2	1355
2	1365
2	1378
2	1378
2	1402
2	1403
2	1429
2	1430
2	1434
2	1459
2	1506
2	1511
2	1517
2	1517
2	1519
2	1520
2	1530
2	1548
2	1567
2	1577
2	1591
2	1603
2	1708
2	1709
2	1723
2	1732
2	1746
2	1749
2	1760
2	1767
2	1767
2	1877
2	1918
2	1923
2	1934
2	1999
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
3	1012
3	1012
3	1014
3	1015
3	1020
3	1030
3	1031
3	1032
3	1036
3	1038
3	1040
3	1040
3	1042
3	1042
3	1045
3	1046
3	1049
3	1053
3	1054
3	1057
3	1059
3	1060
3	1061
3	1062
3	1063
3	1063
3	1064
3	1071
3	1092
3	1094
3	1102
3	1107
3	1113
3	1113
3	1118
3	1120
3	1133
3	1141
3	1144
3	1148
3	1152
3	1170
3	1182
3	1190
3	1193
3	1206
3	1209
3	1209
3	1219
3	1230
3	1231
3	1241
3	1247
3	1256
3	1261
3	1271
3	1282
3	1303
3	1316
3	1343
3	1353
3	1378
3	1389
3	1401
3	1409
3	1441
3	1452
3	1470
3	1471
3	1481
3	1519
3	1523
3	1523
3	1537
3	1556
3	1604
3	1689
3	1717
3	1731
3	1747
3	1750
3	1769
3	1816
3	1823
3	1854
3	1994
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
4	1151
4	1154
4	1159
4	1159
4	1160
4	1160
4	1162
4	1164
4	1167
4	1170
4	1170
4	1173
4	1176
4	1176
4	1180
4	1180
4	1186
4	1186
4	1187
4	1190
4	1190
4	1197
4	1199
4	1204
4	1204
4	1213
4	1220
4	1222
4	1222
4	1225
4	1227
4	1228
4	1230
4	1231
4	1235
4	1236
4	1240
4	1240
4	1240
4	1244
4	1248
4	1251
4	1252
4	1256
4	1258
4	1260
4	1260
4	1262
4	1266
4	1274
4	1276
4	1279
4	1283
4	1295
4	1296
4	1308
4	1314
4	1315
4	1317
4	1323
4	1324
4	1324
4	1326
4	1328
4	1340
4	1343
4	1344
4	1348
4	1358
4	1362
4	1368
4	1387
4	1397
4	1421
4	1433
4	1434
4	1439
4	1439
4	1450
4	1452
4	1473
4	1479
4	1484
4	1494
4	1501
4	1524
4	1532
4	1533
4	1543
4	1574
4	1577
4	1578
4	1582
4	1594
4	1596
4	1602
4	1612
4	1633
4	1677
4	1680
4	1706
4	1706
4	1717
4	1720
4	1739
4	1834
4	1840
4	1979
4	1981
4	1996
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
5	1164
5	1167
5	1167
5	1167
5	1172
5	1175
5	1175
5	1178
5	1179
5	1180
5	1184
5	1187
5	1194
5	1197
5	1198
5	1200
5	1200
5	1204
5	1211
5	1212
5	1215
5	1217
5	1218
5	1220
5	1222
5	1223
5	1226
5	1229
5	1230
5	1239
5	1245
5	1245
5	1246
5	1247
5	1249
5	1250
5	1253
5	1255
5	1255
5	1256
5	1257
5	1258
5	1259
5	1260
5	1261
5	1267
5	1269
5	1270
5	1271
5	1272
5	1273
5	1274
5	1276
5	1280
5	1283
5	1284
5	1285
5	1296
5	1298
5	1310
5	1310
5	1313
5	1315
5	1320
5	1327
5	1328
5	1329
5	1332
5	1336
5	1341
5	1342
5	1354
5	1356
5	1366
5	1372
5	1372
5	1378
5	1378
5	1379
5	1380
5	1384
5	1385
5	1392
5	1396
5	1397
5	1401
5	1401
5	1411
5	1414
5	1418
5	1419
5	1419
5	1432
5	1432
5	1437
5	1437
5	1438
5	1438
5	1439
5	1448
5	1449
5	1465
5	1468
5	1469
5	1473
5	1480
5	1485
5	1487
5	1491
5	1492
5	1495
5	1496
5	1496
5	1497
5	1503
5	1511
5	1516
5	1523
5	1532
5	1539
5	1549
5	1589
5	1595
5	1634
5	1650
5	1652
5	1655
5	1670
5	1693
5	1698
5	1741
5	1749
5	1804
5	1808
5	1817
5	1860
5	1925
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
6	1307
6	1308
6	1308
6	1312
6	1313
6	1314
6	1317
6	1317
6	1319
6	1323
6	1325
6	1325
6	1334
6	1345
6	1347
6	1349
6	1353
6	1356
6	1357
6	1361
6	1364
6	1368
6	1373
6	1375
6	1375
6	1375
6	1376
6	1379
6	1384
6	1386
6	1393
6	1394
6	1395
6	1396
6	1396
6	1398
6	1404
6	1407
6	1409
6	1420
6	1423
6	1426
6	1426
6	1428
6	1429
6	1439
6	1443
6	1449
6	1452
6	1453
6	1455
6	1465
6	1466
6	1471
6	1473
6	1479
6	1489
6	1496
6	1499
6	1501
6	1503
6	1505
6	1515
6	1519
6	1519
6	1520
6	1525
6	1534
6	1534
6	1535
6	1536
6	1537
6	1545
6	1546
6	1557
6	1561
6	1569
6	1573
6	1574
6	1585
6	1586
6	1586
6	1588
6	1597
6	1599
6	1608
6	1615
6	1619
6	1637
6	1638
6	1646
6	1656
6	1661
6	1664
6	1666
6	1670
6	1671
6	1671
6	1673
6	1676
6	1680
6	1682
6	1684
6	1689
6	1694
6	1702
6	1706
6	1711
6	1714
6	1718
6	1722
6	1723
6	1728
6	1730
6	1733
6	1733
6	1743
6	1747
6	1748
6	1751
6	1752
6	1756
6	1758
6	1760
6	1761
6	1770
6	1776
6	1777
6	1790
6	1797
6	1801
6	1821
6	1826
6	1827
6	1833
6	1841
6	1843
6	1865
6	1870
6	1883
6	1908
6	1912
6	1917
6	1929
6	1948
6	1951
6	1972
6	1973
6	1988
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000

==> figure/plot2/n_625_box.txt <==
1	18	211	348	509.500000000000	953
2	14	215	395.500000000000	601	1171
3	17	213	424	647.500000000000	1297
4	23	209	428	683	1392
5	11	209	440	754	1569
6	19	221	514	812.500000000000	1695


==> figure/plot2/n_625_outliers.txt <==
1	958
1	959
1	960
1	961
1	961
1	962
1	963
1	964
1	965
1	966
1	968
1	969
1	972
1	973
1	973
1	974
1	974
1	975
1	978
1	979
1	981
1	982
1	985
1	987
1	993
1	996
1	999
1	1002
1	1003
1	1007
1	1007
1	1007
1	1011
1	1020
1	1020
1	1024
1	1024
1	1027
1	1028
1	1028
1	1031
1	1034
1	1036
1	1038
1	1042
1	1047
1	1048
1	1052
1	1053
1	1053
1	1054
1	1063
1	1064
1	1067
1	1068
1	1069
1	1071
1	1072
1	1075
1	1079
1	1083
1	1084
1	1085
1	1085
1	1087
1	1102
1	1104
1	1108
1	1110
1	1113
1	1116
1	1117
1	1119
1	1121
1	1121
1	1130
1	1130
1	1134
1	1140
1	1143
1	1150
1	1154
1	1156
1	1157
1	1163
1	1169
1	1172
1	1174
1	1186
1	1193
1	1199
1	1214
1	1218
1	1219
1	1222
1	1225
1	1227
1	1229
1	1237
1	1237
1	1239
1	1240
1	1243
1	1247
1	1251
1	1253
1	1260
1	1273
1	1283
1	1284
1	1311
1	1316
1	1318
1	1319
1	1328
1	1328
1	1330
1	1334
1	1337
1	1338
1	1351
1	1352
1	1364
1	1370
1	1378
1	1380
1	1403
1	1409
1	1410
1	1413
1	1416
1	1441
1	1441
1	1463
1	1465
1	1512
1	1517
1	1526
1	1534
1	1538
1	1551
1	1553
1	1639
1	1664
1	1697
1	1736
1	1737
1	1798
1	1807
1	1864
1	1865
1	1871
1	1888
1	1980
1	2000
1	2000
1	2000
1	2000
1	2000
1	2000
2	1181
2	1194
2	1196
2	1197
2	1205
2	1210
2	1210
2	1210
2	1211
2	1216
2	1218
2	1222
2	1223
2	1234
2	1234
2	1235
2	1236
2	1242
2	1242
2	1243
2	1246
2	1246
2	1246
2	1247
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1248
2	1249
2	1254
2	1261
2	1263
2	1264
2	1265
2	1270
2	1273
2	1273
2	1275
2	1280
2	1285
2	1289
2	1291
2	1292
2	1299
2	1299
2	1301
2	1311
2	1312
2	1316
2	1316
2	1319
2	1324
2	1330
2	1333
2	1337
2	1342
2	1342
2	1343
2	1344
2	1350
2	1361
2	1365
2	1373
2	1374
2	1374
2	1388
2	1390
2	1391
2	1397
2	1403
2	1409
2	1426
2	1434
2	1442
2	1445
2	1449
2	1451
2	1454
2	1465
2	1477
2	1484
2	1488
2	1509
2	1511
2	1521
2	1537
2	1542
2	1550
2	1551
2	1552
2	1553
2	1565
2	1576
2	1579
2	1583
2	1594
2	1604
2	1607
2	1621
2	1640
2	1645
2	1664
2	1673
2	1673
2	1680
2	1692
2	1697
2	1699
2	1701
2	1701
2	1706
2	1726
2	1747
2	1752
2	1760
2	1773
2	1800
2	1805
2	1833
2	1837
2	1844
2	1853
2	1855
2	1874
2	1887
2	1892
2	1909
2	1914
2	1938
2	1949
2	1957
2	1971
2	1974
2	1980
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
2	2000
3	1305
3	1305
3	1305
3	1311
3	1317
3	1318
3	1318
3	1327
3	1333
3	1353
3	1353
3	1354
3	1355
3	1356
3	1360
3	1369
3	1369
3	1375
3	1376
3	1377
3	1377
3	1377
3	1379
3	1384
3	1387
3	1387
3	1388
3	1403
3	1404
3	1405
3	1417
3	1417
3	1420
3	1424
3	1426
3	1433
3	1439
3	1447
3	1451
3	1452
3	1461
3	1462
3	1463
3	1463
3	1479
3	1482
3	1482
3	1488
3	1488
3	1495
3	1500
3	1502
3	1515
3	1516
3	1549
3	1560
3	1570
3	1594
3	1610
3	1612
3	1614
3	1619
3	1631
3	1645
3	1652
3	1661
3	1666
3	1666
3	1666
3	1669
3	1688
3	1696
3	1711
3	1725
3	1728
3	1730
3	1741
3	1756
3	1768
3	1792
3	1795
3	1803
3	1809
3	1837
3	1844
3	1847
3	1868
3	1883
3	1883
3	1913
3	1913
3	1916
3	1949
3	1954
3	1989
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
3	2000
4	1402
4	1409
4	1410
4	1418
4	1423
4	1426
4	1434
4	1457
4	1471
4	1494
4	1495
4	1507
4	1507
4	1537
4	1538
4	1538
4	1541
4	1555
4	1580
4	1597
4	1606
4	1614
4	1646
4	1653
4	1653
4	1657
4	1662
4	1667
4	1678
4	1681
4	1687
4	1707
4	1707
4	1710
4	1728
4	1741
4	1745
4	1750
4	1754
4	1755
4	1766
4	1768
4	1770
4	1786
4	1793
4	1808
4	1813
4	1824
4	1860
4	1886
4	1891
4	1916
4	1983
4	1986
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
4	2000
5	1576
5	1579
5	1582
5	1584
5	1585
5	1585
5	1590
5	1600
5	1606
5	1607
5	1608
5	1613
5	1618
5	1622
5	1624
5	1625
5	1625
5	1631
5	1637
5	1651
5	1658
5	1667
5	1676
5	1678
5	1692
5	1703
5	1704
5	1716
5	1721
5	1736
5	1747
5	1776
5	1793
5	1805
5	1816
5	1819
5	1820
5	1826
5	1829
5	1863
5	1869
5	1870
5	1873
5	1888
5	1889
5	1894
5	1894
5	1906
5	1915
5	1921
5	1927
5	1935
5	1949
5	1950
5	1961
5	1962
5	1978
5	1992
5	1993
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
5	2000
6	1700
6	1707
6	1721
6	1733
6	1734
6	1739
6	1741
6	1749
6	1754
6	1758
6	1766
6	1770
6	1774
6	1778
6	1781
6	1790
6	1794
6	1794
6	1802
6	1827
6	1857
6	1874
6	1880
6	1906
6	1916
6	1918
6	1919
6	1932
6	1942
6	1956
6	1963
6	1982
6	1984
6	1991
6	1998
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
6	2000
